Automating Observable Closure Analysis for Graph Transformation Models with MolFoundry

Graph transformations model changing systems, with applications in software, biology and chemistry, among others. We introduce MolFoundry, a graph transformation framework, and present a workflow for observable analysis that tracks the dynamics of local patterns through rule composition. Analysing rule compositions avoids the need to enumerate a potentially infinite state space. Building on rule-algebraic stochastic rewriting, MolFoundry's kernel composes rules with nested application conditions, including missing-edge constraints. Given rules, rates and query patterns, the algorithms iteratively identify auxiliary pattern counts and search for closure. Using exact counting identities supplied by graph-family backends, successful searches yield closed ordinary differential equations for average counts or, with justified individual jumps, finite event models describing joint changes and rates. We evaluate conditional composition and automated discovery of auxiliary observables against published calculations and independent rule application. Applications to aldol addition, copolymerization and chlorination show how the framework yields quantitative predictions directly from molecular graph rules.

==> aba-moments.csv <==
t,mean,variance,ssa_mean,ssa_variance,ssa_mean_lower,ssa_mean_upper
0.0,1.0,0.0,1.0,0.0,1.0,1.0
0.16666666666666666,1.2637020847964673,0.19419291091208635,1.24,0.18424242424242454,1.1558699995857782,1.3241300004142218
0.3333333333333333,1.4567510233043128,0.2483851883257291,1.38,0.23797979797979793,1.2843849806819454,1.4756150193180544
0.5,1.5903925428819166,0.24270516192897862,1.53,0.2516161616161617,1.431683742622868,1.6283162573771321
0.6666666666666666,1.6798317272730248,0.21968371466596937,1.68,0.21979797979797946,1.5881100702366184,1.7718899297633814
0.8333333333333333,1.7390125583766596,0.19661878731011173,1.75,0.1893939393939394,1.664701948581708,1.835298051418292
1.0,1.7786919453931989,0.17835785487028044,1.78,0.173333333333333,1.6983986928209278,1.8616013071790722
1.1666666666666665,1.8063385861146735,0.1649715531067879,1.79,0.16757575757575777,1.709765404574895,1.8702345954251052
1.3333333333333333,1.8267731538174072,0.15526665811944795,1.8,0.16161616161616135,1.7212050352836779,1.8787949647163222
1.5,1.842944799876374,0.14805713607107363,1.82,0.14909090909090883,1.7443199077455878,1.8956800922544124
1.6666666666666665,1.8565872667826848,0.14247941422851307,1.82,0.14909090909090883,1.7443199077455878,1.8956800922544124
1.8333333333333333,1.8686913313741602,0.13798059169036803,1.83,0.1425252525252527,1.7560050670585472,1.903994932941453
2.0,1.8798138192095994,0.13423096619083807,1.84,0.13575757575757588,1.7677832219612157,1.9122167780387844
2.1666666666666665,1.8902668026549598,0.1310426260787496,1.84,0.13575757575757588,1.7677832219612157,1.9122167780387844
2.333333333333333,1.9002279246798164,0.12831167828631163,1.86,0.14181818181818193,1.7861888404594044,1.9338111595405958
2.5,1.9098023612096504,0.12598172689012355,1.86,0.14181818181818193,1.7861888404594044,1.9338111595405958
2.6666666666666665,1.9190566114122312,0.12402225122659072,1.86,0.14181818181818193,1.7861888404594044,1.9338111595405958
2.833333333333333,1.9280365027360769,0.12241635373979554,1.86,0.14181818181818193,1.7861888404594044,1.9338111595405958
3.0,1.9367766166266795,0.12115404389540219,1.88,0.126868686868687,1.8101874833948275,1.9498125166051723
3.1666666666666665,1.9453051633611076,0.12022866012002664,1.89,0.1392929292929294,1.8168489427846926,1.9631510572153072
3.333333333333333,1.9536464895626613,0.1196350170388869,1.91,0.12313131313131316,1.8412234594847012,1.9787765405152986
3.5,1.9618223732367353,0.11936847852613619,1.92,0.11474747474747465,1.8536061825928123,1.9863938174071876
3.6666666666666665,1.9698527051028578,0.11942451718575642,1.94,0.09737373737373717,1.8788386601279086,2.0011613398720915
3.833333333333333,1.977755861712838,0.11979852416071823,1.94,0.09737373737373717,1.8788386601279086,2.0011613398720915
4.0,1.9855489241826652,0.12048574465717277,1.94,0.09737373737373717,1.8788386601279086,2.0011613398720915
4.166666666666666,1.9932478191879794,0.1214812743868201,1.94,0.09737373737373717,1.8788386601279086,2.0011613398720915
4.333333333333333,2.000867420111352,0.12278008368176074,1.95,0.08838383838383862,1.8917303377789647,2.008269662221035
4.5,2.0084216269707817,0.12437705246286868,1.95,0.08838383838383862,1.8917303377789647,2.008269662221035
4.666666666666666,2.0159234342744288,0.12626700771161659,1.95,0.08838383838383862,1.8917303377789647,2.008269662221035
4.833333333333333,2.0233849913094955,0.12844475943210565,1.95,0.08838383838383862,1.8917303377789647,2.008269662221035
5.0,2.0308176571195142,0.13090513329951303,1.96,0.09939393939393927,1.8982074634299775,2.0217925365700227
5.166666666666666,2.038232051334124,0.13364299931201806,1.97,0.11020202020202001,1.904934488336133,2.0350655116638667
5.333333333333333,2.0456381014898484,0.1366532963275544,1.97,0.11020202020202001,1.904934488336133,2.0350655116638667
5.5,2.0530450872273263,0.1399310526453812,1.97,0.11020202020202001,1.904934488336133,2.0350655116638667
5.666666666666666,2.06046168162809,0.14347140292385152,1.98,0.10060606060606075,1.9178318214498573,2.042168178550143
5.833333333333333,2.0678959898939437,0.14726960178005388,1.98,0.10060606060606075,1.9178318214498573,2.042168178550143
6.0,2.0753555855413346,0.1513210344308007,1.99,0.11101010101010086,1.9246963703887445,2.0553036296112555
6.166666666666666,2.0828475442660648,0.15562122472668616,2.0,0.12121212121212122,1.9317615588653665,2.0682384411346337
6.333333333333333,2.090378475622865,0.16016584091181674,2.0,0.12121212121212122,1.9317615588653665,2.0682384411346337
6.5,2.09795455265615,0.16495069941731622,2.01,0.13121212121212106,1.9390025011110612,2.0809974988889386
6.666666666666666,2.1055815396112427,0.16997176696955396,2.02,0.14101010101010142,1.9463994290755564,2.0936005709244436
6.833333333333333,2.1132648178486555,0.17522516126676368,2.03,0.13040404040404022,1.9592214607655567,2.100778539234443
7.0,2.121009410077556,0.18070715045065278,2.05,0.1287878787878788,1.979661424868603,2.1203385751313966
7.166666666666666,2.1288200030180637,0.18641415157444907,2.05,0.1287878787878788,1.979661424868603,2.1203385751313966
7.333333333333333,2.136700968595757,0.19234272824462106,2.05,0.1287878787878788,1.979661424868603,2.1203385751313966
7.5,2.1446563837654917,0.1984895875919639,2.07,0.1263636363636362,2.0003265799996477,2.139673420000352
7.666666666666666,2.1526900490556735,0.2048515767074024,2.07,0.1263636363636362,2.0003265799996477,2.139673420000352
7.833333333333333,2.160805505918257,0.21142567866007056,2.07,0.1263636363636362,2.0003265799996477,2.139673420000352
8.0,2.169006052964211,0.21820900819876599,2.07,0.1263636363636362,2.0003265799996477,2.139673420000352
8.166666666666666,2.1772947611588704,0.22519880722357488,2.11,0.13929292929292938,2.0368489427846925,2.1831510572153072
8.333333333333332,2.1856744880465873,0.23239244010145566,2.12,0.126868686868687,2.0501874833948275,2.1898125166051727
8.5,2.1941478910693277,0.23978738888850692,2.12,0.126868686868687,2.0501874833948275,2.1898125166051727
8.666666666666666,2.2027174400394682,0.24738124851124343,2.13,0.15464646464646448,2.0529227751806114,2.2070772248193884
8.833333333333332,2.2113854288228256,0.2551717219509424,2.13,0.15464646464646448,2.0529227751806114,2.2070772248193884
9.0,2.220153986284086,0.2631566154672056,2.14,0.16202020202020215,2.0611066030595206,2.2188933969404796
9.166666666666666,2.2290250865431833,0.27133383389037835,2.16,0.19636363636363677,2.073146643964983,2.2468533560350172
9.333333333333332,2.2380005585877765,0.2797013760067708,2.17,0.24353535353535363,2.073275369520405,2.2667246304795947
9.5,2.2470820952838544,0.288257330055683,2.19,0.3170707070707073,2.0796342975248727,2.300365702475127
9.666666666666666,2.256271261823581,0.29699986935302647,2.2,0.32323232323232315,2.0885670922514676,2.3114329077485327
9.833333333333332,2.265569503646796,0.30592724805267757,2.21,0.32919191919191937,2.097544512060652,2.3224554879393478
10.0,2.274978153870067,0.31503779705373613,2.22,0.33494949494949544,2.106565350099805,2.3334346499001954
10.166666666666666,2.2844984402548905,0.3243299200591627,2.22,0.33494949494949544,2.106565350099805,2.3334346499001954
10.333333333333332,2.294131491744471,0.3338020897891427,2.23,0.34050505050505064,2.1156284912217993,2.3443715087782007
10.5,2.303878344596516,0.34345284435072276,2.24,0.34585858585858625,2.124732903938967,2.3552670960610333
10.666666666666666,2.31373994813765,0.3532807837636751,2.26,0.3559595959595959,2.14306179478723,2.3769382052127694
10.833333333333332,2.3237171701633175,0.3632845666414388,2.27,0.3607070707070704,2.152284568436068,2.387715431563932
11.0,2.3338108020054755,0.37346290702481877,2.28,0.38545454545454555,2.1583134279462937,2.401686572053706
11.166666666666666,2.3440215632889,0.3838145713654173,2.29,0.3897979797979795,2.1676297454774276,2.4123702545225725
11.333333333333332,2.354350106395547,0.39433837565514906,2.34,0.42868686868686917,2.2116706006112596,2.46832939938874
11.5,2.364797020655162,0.40503318269758726,2.36,0.454949494949494,2.2277981097034547,2.492201890296545
11.666666666666666,2.3753628362791317,0.4158978995166569,2.36,0.454949494949494,2.2277981097034547,2.492201890296545
11.833333333333332,2.386048028053494,0.4269314748978017,2.38,0.46020202020201945,2.247037145006281,2.512962854993719
12.0,2.3968530188059844,0.43813289705662317,2.39,0.48272727272727234,2.2538219881585473,2.526178011841453
12.166666666666666,2.407778182661052,0.4495011914299729,2.39,0.48272727272727234,2.2538219881585473,2.526178011841453
12.333333333333332,2.418823848095902,0.4610354185842249,2.42,0.48848484848484863,2.28301228544357,2.55698771455643
12.5,2.4299903008097887,0.47273467223567156,2.43,0.5102020202020199,2.2900002828285686,2.5699997171714317
12.666666666666666,2.441277786418007,0.48459807737793614,2.45,0.5126262626262629,2.309668070258225,2.5903319297417755
12.833333333333332,2.452686512981329,0.4966247885113848,2.47,0.5344444444444445,2.3267128136301864,2.613287186369814
13.0,2.464216653380951,0.5088139879695861,2.5,0.5757575757575758,2.3512777655146917,2.6487222344853083
13.166666666666666,2.4758683475483885,0.5211648843381491,2.5,0.5757575757575758,2.3512777655146917,2.6487222344853083
13.333333333333332,2.487641704559181,0.5336767109611609,2.54,0.6145454545454547,2.3863498188031715,2.6936501811968285
13.5,2.4995368045987085,0.5463487245308967,2.54,0.6145454545454547,2.3863498188031715,2.6936501811968285
13.666666666666666,2.511553700807921,0.5591802037563474,2.54,0.6145454545454547,2.3863498188031715,2.6936501811968285
13.833333333333332,2.523692421016295,0.572170448106534,2.55,0.6338383838383842,2.393956623487136,2.7060433765128638
14.0,2.5359529693688874,0.5853187766245398,2.56,0.6529292929292928,2.4016240810060707,2.7183759189939294
14.166666666666666,2.5483353278539242,0.5986245268085497,2.56,0.6529292929292928,2.4016240810060707,2.7183759189939294
14.333333333333332,2.5608394577369964,0.6120870535561762,2.57,0.6718181818181814,2.4093495494163575,2.730650450583642
14.5,2.573465300907523,0.6257057281686853,2.6,0.6868686868686863,2.4375600188538935,2.7624399811461067
14.666666666666666,2.586212781142838,0.639479937411771,2.6,0.6868686868686863,2.4375600188538935,2.7624399811461067
14.833333333333332,2.5990818052948974,0.6534090826298193,2.6,0.6868686868686863,2.4375600188538935,2.7624399811461067
15.0,2.6120722644043246,0.6674925789106059,2.63,0.7001010101010102,2.4660028036701833,2.7939971963298165
15.166666666666666,2.62518403474621,0.6817298542976848,2.63,0.7001010101010102,2.4660028036701833,2.7939971963298165
15.333333333333332,2.6384169788118172,0.6961203490477317,2.63,0.7001010101010102,2.4660028036701833,2.7939971963298165
15.5,2.6517709462300947,0.7106635149303742,2.65,0.7146464646464646,2.4843079404863992,2.8156920595136006
15.666666666666666,2.665245774632662,0.7253588145680636,2.66,0.7115151515151518,2.494671339264464,2.8253286607355363
15.833333333333332,2.6788412904657006,0.7402057208137727,2.68,0.7046464646464649,2.515471283400561,2.8445287165994393
16.0,2.692557309752001,0.7552037161643046,2.68,0.7046464646464649,2.515471283400561,2.8445287165994393
16.166666666666664,2.7063936388061696,0.7703522922073534,2.68,0.7046464646464649,2.515471283400561,2.8445287165994393
16.333333333333332,2.7203500749058955,0.7856509491001376,2.7,0.7373737373737379,2.5316938815878953,2.868306118412105
16.5,2.734426406921901,0.801099195078133,2.71,0.773636363636364,2.5376050622974833,2.8823949377025166
16.666666666666664,2.748622415909139,0.8166965459919533,2.72,0.8096969696969697,2.543632999719679,2.8963670002803212
16.833333333333332,2.762937875661573,0.8324425248708689,2.8,0.9090909090909094,2.6131213325078635,2.986878667492136
17.0,2.777372553232777,0.8483366615114649,2.8,0.9090909090909094,2.6131213325078635,2.986878667492136
17.166666666666664,2.7919262094244224,0.864378492090009,2.81,0.943333333333333,2.619634316818043,3.000365683181957
17.333333333333332,2.80659859924463,0.8805675587971704,2.83,0.9910101010101,2.6348829990995046,3.0251170009004955
17.5,2.8213894723380193,0.8969034094937856,2.85,1.0378787878787874,2.650322381035952,3.049677618964048
17.666666666666664,2.836298573389174,0.9133855973865881,2.85,1.0378787878787874,2.650322381035952,3.049677618964048
17.833333333333332,2.851325642501171,0.9300136807226203,2.88,1.1369696969696967,2.6710075889445077,3.088992411055492
18.0,2.8664704155506624,0.9467872225014506,2.94,1.2084848484848492,2.7245350285095187,3.155464971490481
18.166666666666664,2.8817326245209767,0.9637057902040294,2.97,1.2213131313131316,2.7533944477800136,3.1866055522199868
18.333333333333332,2.8971119978145636,0.9807689555373056,2.97,1.2213131313131316,2.7533944477800136,3.1866055522199868
18.5,2.9126082605460493,0.9979762941937764,3.0,1.2323232323232323,2.7824202920929224,3.2175797079070776
18.666666666666664,2.9282211348170906,1.0153273856250085,3.01,1.2221212121212128,2.793322801188384,3.2266771988116156
18.833333333333332,2.943950339974133,1.032821812828475,3.02,1.2117171717171717,2.8042470698491284,3.2357529301508716
19.0,2.959795592850141,1.0504591621468133,3.03,1.2213131313131316,2.8133944477800132,3.2466055522199864
19.166666666666664,2.9757566079912463,1.0682390230789807,3.05,1.2196969696969702,2.8335378121059502,3.2664621878940494
19.333333333333332,2.991833097869267,1.0861609881024705,3.08,1.2056565656565656,2.8647873083987316,3.2952126916012685
19.5,3.008024773080959,1.104224652506053,3.12,1.2783838383838384,2.8983913504951726,3.3416086495048276
19.666666666666664,3.024331342534784,1.122429614232514,3.12,1.2783838383838384,2.8983913504951726,3.3416086495048276
19.833333333333332,3.040752513626005,1.1407754737306686,3.12,1.2783838383838384,2.8983913504951726,3.3416086495048276
20.0,3.057287992400779,1.1592618338162808,3.14,1.3337373737373726,2.913644405968187,3.366355594031813


==> chlorination-nac.csv <==
tau,mean_nac,mean_ablated,blocked_nac,blocked_ablated
0.0,0.0,0.0,0.0,0.0
0.01,0.1512147527840417,0.15457363186120485,0.003358541750253018,0.0
0.02,0.2863983467467324,0.29895079071442304,0.012547383820423318,0.0
0.03,0.4076143493404827,0.43403612096610517,0.026397741146623552,0.0
0.04,0.5166372560341089,0.5606382200995751,0.04392968007715743,0.0
0.05,0.614994351247599,0.6794811017200454,0.06432331536482065,0.0
0.06,0.7040014295507884,0.7912141799622537,0.08689431552590042,0.0
0.07,0.7847932820789856,0.8964209760311025,0.11107307670202506,0.0
0.08,0.8583497194799563,0.9956267194677028,0.13638701993315047,0.0
0.09,0.925517788817812,1.0893049925929827,0.1624455474999338,0.0
0.1,0.9870307448006923,1.177883545892499,0.1889272627953478,0.0
0.11,1.043524252982749,1.2617493943690627,0.21556911680579938,0.0
0.12,1.0955502320967219,1.3412532896770097,0.24215719422707202,0.0
0.13,1.1435886825947024,1.4167136497986204,0.26851889479328483,0.0
0.14,1.1880577972719069,1.4884200168177641,0.29451630165116044,0.0
0.15,1.2293226062095415,1.5566361037220635,0.32004055949895505,0.0
0.16,1.267702371080048,1.6216024828953521,0.34500711152334884,0.0
0.17,1.3034769121585525,1.6835389618525627,0.36935166658495727,0.0
0.18,1.3368920243662523,1.742646685653345,0.3930267872003884,0.0
0.19,1.3681641156429394,1.799110000166544,0.4159990051371407,0.0
0.2,1.397484181317329,1.8530981058239167,0.43824638529569887,0.0
0.21,1.4250212114128589,1.9047665275939776,0.4597564703576017,0.0
0.22,1.4509251135650418,1.9542584235371316,0.4805245487329392,0.0
0.23,1.4753292220694088,2.001705751394819,0.5005521969046425,0.0
0.24,1.4983524532156474,2.0472303101535103,0.5198460545607453,0.0
0.25,1.520101158228751,2.090944671353168,0.5384167971174942,0.0
0.26,1.5406707176060233,2.132953013031338,0.5562782755260173,0.0
0.27,1.5601469142172535,2.1733518675677965,0.5734467977596978,0.0
0.28,1.578607117060155,2.212230793285192,0.5899405302148231,0.0
0.29,1.5961213028948322,2.249672978438597,0.6057790005223708,0.0
0.3,1.6127529389998574,2.2857557851654393,0.6209826860488779,0.0
0.31,1.6285597468978736,2.3205512400446455,0.6355726747304598,0.0
0.32,1.6435943640031851,2.3541264771112904,0.6495703868981917,0.0
0.33,1.6579049176742937,2.3865441384739308,0.6629973484669938,0.0
0.34,1.6715355240478544,2.417862737072342,0.6758750073185944,0.0
0.35000000000000003,1.6845267222334193,2.448136985581345,0.6882245859499035,0.0
0.36,1.6969158529151098,2.47741809500154,0.7000669645135558,0.0
0.37,1.708737389098003,2.5057540460709418,0.7114225892749587,0.0
0.38,1.7200232256204409,2.5331898362753065,0.722311402273365,0.0
0.39,1.7308029331004098,2.559767704922349,0.732752788623257,0.0
0.4,1.7411039811704865,2.5855273384707327,0.7427655384436627,0.0
0.41000000000000003,1.7509519351610991,2.610506058063428,0.7523678208714487,0.0
0.42,1.7603706297985042,2.634738991002617,0.7615771680124652,0.0
0.43,1.769382322976999,2.6582592277161288,0.7704104670221771,0.0
0.44,1.7780078322318107,2.6810979656001495,0.7788839587940727,0.0
0.45,1.786266656168901,2.703284640976861,0.7870132419772821,0.0
0.46,1.794177082791469,2.7248470502765088,0.7948132812510118,0.0
0.47000000000000003,1.8017562863922303,2.7458114614387847,0.8022984189580811,0.0
0.48,1.809020414449013,2.7662027164269345,0.8094823893478003,0.0
0.49,1.8159846657629422,2.7860443256575325,0.8163783348036034,0.0
0.5,1.8226633609088125,2.8053585550689366,0.8229988235367219,0.0
0.51,1.8290700059218024,2.824166506479462,0.8293558683166073,0.0
0.52,1.83521735002006,2.8424881918229152,0.8354609458842935,0.0
0.53,1.841117438055788,2.860342601792022,0.8413250167585141,0.0
0.54,1.8467816582957353,2.8777477693693942,0.8469585451979784,0.0
0.55,1.8522207860531026,2.8947208286801245,0.8523715191281986,0.0
0.56,1.857445023625465,2.911278069559266,0.8575734698791999,0.0
0.5700000000000001,1.8624640369345735,2.927434988190802,0.8625734916119097,0.0
0.58,1.8672869892142356,2.9432063341418506,0.8673802603377012,0.0
0.59,1.8719225720489903,2.9586061540861754,0.8720020524575416,0.0
0.6,1.8763790340290862,2.973647832484535,0.8764467627655776,0.0
0.61,1.8806642072550943,2.988344129465325,0.8807219218772304,0.0
0.62,1.8847855318976345,3.0027072161273454,0.8848347130544203,0.0
0.63,1.8887500789935885,3.0167487074669785,0.8887919884108779,0.0
0.64,1.8925645716393056,3.030479693114377,0.8926002844889478,0.0
0.65,1.8962354047231262,3.043910766047263,0.8962658372061355,0.0
0.66,1.8997686633238153,3.0570520494364946,0.8997945961751945,0.0
0.67,1.903170139887703,3.0699132217644047,0.9031922384059363,0.0
0.68,1.9064453502853844,3.0825035403450016,0.9064641814004425,0.0
0.6900000000000001,1.9095995488383037,3.0948318633643517,0.9096155956560402,0.0
0.7000000000000001,1.912637742396388,3.106906670549593,0.9126514165924551,0.0
0.71,1.9155647035398082,3.118736082566156,0.9155763559210562,0.0
0.72,1.9183849829708708,3.1303278792345424,0.9183949124751782,0.0
0.73,1.9211029211557649,3.141689516650734,0.9211113825211885,0.0
0.74,1.9237226592703809,3.152828143287431,0.9237298695703728,0.0
0.75,1.9262481494994952,3.1637506151472627,0.9262542937118502,0.0
0.76,1.928683164734293,3.174463510033395,0.92868840048669,0.0
0.77,1.931031307709301,3.1849731409979283,0.9310357693231872,0.0
0.78,1.9332960196163596,3.195285569023711,0.9332998215529216,0.0
0.79,1.9354805882301689,3.2054066149909195,0.9354838280267969,0.0
0.8,1.9375881555771757,3.215341870975873,0.9375909163497501,0.0
0.81,1.939621725177047,3.2250967109258517,0.9396240777522495,0.0
0.8200000000000001,1.9415841688837643,3.2346763007505306,0.941586173616112,0.0
0.8300000000000001,1.9434782333513032,3.2440856078674614,0.9434799416715222,0.0
0.84,1.9453065461470418,3.2533294102364225,0.9453080018815065,0.0
0.85,1.9470716215343629,3.262412304914737,0.9470728620294462,0.0
0.86,1.9487758659443841,3.271338716163511,0.9487769230245652,0.0
0.87,1.9504215831553635,3.2801129031323892,0.9504224839396749,0.0
0.88,1.952010979197063,3.2887389671486327,0.9520117467948199,0.0
0.89,1.953546166996173,3.297220858634388,0.9535468210998346,0.0
0.9,1.9550291707778396,3.3055623836743493,0.9550297281682131,0.0
0.91,1.9564619302373503,3.3137672102545324,0.956462405214096,0.0
0.92,1.9578463044951209,3.321838874191407,0.9578467092436053,0.0
0.93,1.9591840758472894,3.3297807847693064,0.9591844207511978,0.0
0.9400000000000001,1.9604769533234607,3.3375962301028856,0.9604772472311847,0.0
0.9500000000000001,1.9617265760623852,3.3452883822401738,0.961726826514028,0.0
0.96,1.9629345165157557,3.352860302020903,0.9629347299365687,0.0
0.97,1.9641022834896131,3.3603149437035285,0.9641024653548342,0.0
0.98,1.9652313250323286,3.367655159374003,0.9652314800076484,0.0
0.99,1.966323031177572,3.374883703147843,0.9663231632388294,0.0
1.0,1.9673787365501736,3.382003235176895,0.967378849085355,0.0
1.01,1.9683997228423251,3.389016325471162,0.9683998187384826,0.0
1.02,1.9693872211671313,3.3959254575454647,0.9693873028844476,0.0
1.03,1.970342414296104,3.402733031900195,0.9703424839310087,0.0
1.04,1.9712664387868213,3.4094413693446937,0.9712664981257745,0.0
1.05,1.972160387006614,3.4160527141714496,0.9721604375719357,0.0
1.06,1.9730253090577925,3.4225692371886582,0.9730253521467189,0.0
1.07,1.9738622146096532,3.4289930386183434,0.9738622513276073,0.0
1.08,1.9746720746420685,3.435326150866785,0.9746721059310455,0.0
1.09,1.9754558231055548,3.4415705411735686,0.9754558497682618,0.0
1.1,1.976214358501852,3.4477281141452703,0.9762143812223123,0.0
1.11,1.9769485453894158,3.4538007141794136,0.9769485647505147,0.0
1.12,1.9776592158175976,3.459790127783992,0.9776592323160382,0.0
1.1300000000000001,1.9783471706932427,3.4656980857976176,0.9783471847522864,0.0
1.1400000000000001,1.9790131810831615,3.471526265515017,0.9790131930634882,0.0
1.1500000000000001,1.979657989455787,3.4772762927223715,0.9796579996647485,0.0
1.16,1.9802823108651177,3.4829497436467194,0.9802823195646209,0.0
1.17,1.9808868340798789,3.4885481468234714,0.9808868414931062,0.0
1.18,1.9814722226606956,3.4940729848858028,0.9814722289778315,0.0
1.19,1.9820391159879012,3.499525696279526,0.9820391213710093,0.0
1.2,1.9825881302424573,3.5049076769068837,0.9825881348296397,0.0
1.21,1.9831198593423534,3.5102202817024395,0.9831198632512923,0.0
1.22,1.983634875836697,3.5154648261441794,0.9836348791676754,0.0
1.23,1.9841337317596148,3.5206425877027248,0.9841337345980874,0.0
1.24,1.9846169594459384,3.5257548072313982,0.9846169618647252,0.0
1.25,1.9850850723105848,3.530802690299777,0.9850850743717392,0.0
1.26,1.9855385655933995,3.5357874084732543,0.9855385673497997,0.0
1.27,1.9859779170711653,3.5407101005409363,0.9859779185678709,0.0
1.28,1.9864035877383721,3.545571873694165,0.9864035890137803,0.0
1.29,1.9868160224582716,3.5503738046577853,0.986816023545103,0.0
1.3,1.9872156505856555,3.555116940776235,0.9872156515117922,0.0
1.31,1.9876028865627122,3.5598023010563553,0.9876028873519141,0.0
1.32,1.9879781304892643,3.5644308771688307,0.9879781311617781,0.0
1.33,1.988341768668606,3.5690036344099596,0.9883417692416844,0.0
1.34,1.9886941741300994,3.57352151262551,0.988694174618445,0.0
1.35,1.9890357071296416,3.5779854270982048,0.9890357075457825,0.0
1.36,1.9893667156290302,3.5823962694004,0.9893667159836422,0.0
1.37,1.9896875357552344,3.586754908213421,0.989687536057415,0.0
1.3800000000000001,1.9899984922405007,3.591062190114914,0.9899984924980023,0.0
1.3900000000000001,1.990299898844192,3.595318940335603,0.9902998990636207,0.0
1.4000000000000001,1.9905920587572008,3.5995259634866654,0.9905920589441857,0.0
1.41,1.9908752649897434,3.6036840442589857,0.9908752651490819,0.0
1.42,1.991149800743304,3.6077939480954146,0.9911498008790833,0.0
1.43,1.9914159397674365,3.6118564218371647,0.9914159398831405,0.0
1.44,1.9916739467021356,3.6158721943453997,0.9916739468007323,0.0
1.45,1.991924077406409,3.6198419770990258,0.9919240774904278,0.0
1.46,1.9921665792736876,3.623766464769654,0.9921665793452841,0.0
1.47,1.992401691534658,3.6276463357746627,0.9924016915956688,0.0
1.48,1.9926296455480763,3.6314822528092683,0.9926296456000663,0.0
1.49,1.9928506650801021,3.635274863358408,0.9928506651244057,0.0
1.5,1.9930649665726619,3.6390248001892944,0.993064966610415,0.0
1.51,1.99327275940131,3.642732681825403,0.9932727594334815,0.0
1.52,1.9934742461230692,3.646399113002616,0.9934742461504845,0.0
1.53,1.9936696227146693,3.650024685108293,0.993669622738031,0.0
1.54,1.9938590788016028,3.6536099766038723,0.993859078821511,0.0
1.55,1.994042797878408,3.657155553431747,0.9940427978953731,0.0
1.56,1.9942209575205325,3.6606619694069584,0.9942209575349893,0.0
1.57,1.9943937295881553,3.6641297665943773,0.9943937296004751,0.0
1.58,1.9945612804223052,3.6675594756719168,0.994561280432804,0.0
1.59,1.9947237710335919,3.670951616280313,0.9947237710425387,0.0
1.6,1.9948813572838728,3.674306697360057,0.9948813572914971,0.0
1.61,1.995034190061141,3.6776252174759065,0.9950341900676387,0.0
1.62,1.9951824154479296,3.6809076651295785,0.9951824154534671,0.0
1.6300000000000001,1.9953261748834805,3.684154519060943,0.9953261748881995,0.0
1.6400000000000001,1.9954656053199573,3.6873662485383063,0.9954656053239789,0.0
1.6500000000000001,1.9956008393729303,3.6905433136381145,0.995600839376358,0.0
1.6600000000000001,1.9957320054663779,3.6936861655145607,0.9957320054692992,0.0
1.67,1.995859227972415,3.696795246659412,0.9958592279749049,0.0
1.68,1.9959826273459766,3.699870991152517,0.995982627348099,0.0
1.69,1.996102320254646,3.7029138249033102,0.9961023202564551,0.0
1.7,1.9962184197038289,3.7059241658836752,0.9962184197053712,0.0
1.71,1.9963310351574586,3.708902424352491,0.9963310351587735,0.0
1.72,1.996440272654405,3.7118490030722016,0.9964402726555261,0.0
1.73,1.9965462349207599,3.7147642975177075,0.9965462349217156,0.0
1.74,1.99664902147816,3.7176486960778767,0.9966490214789752,0.0
1.75,1.9967487287483041,3.720502580249948,0.9967487287489996,0.0
1.76,1.9968454501538073,3.7233263248271378,0.9968454501544003,0.0
1.77,1.9969392762155334,3.7261202980796533,0.9969392762160397,0.0
1.78,1.9970302946465557,3.7288848619294153,0.9970302946469877,0.0
1.79,1.997118590442848,3.7316203721187184,0.9971185904432166,0.0
1.8,1.9972042459708577,3.7343271783730305,0.9972042459711726,0.0
1.81,1.9972873410520646,3.7370056245582144,0.997287341052334,0.0
1.82,1.9973679530446395,3.7396560488323227,0.9973679530448697,0.0
1.83,1.9974461569223152,3.74227878379221,0.9974461569225119,0.0
1.84,1.9975220253505745,3.744874156615154,0.9975220253507429,0.0
1.85,1.9975956287602517,3.7474424891956586,0.9975956287603963,0.0
1.86,1.99766703541865,3.7499840982776593,0.9976670354187742,0.0
1.87,1.9977363114982536,3.7524992955822376,0.9977363114983598,0.0
1.8800000000000001,1.997803521143135,3.754988387931095,0.9978035211432266,0.0
1.8900000000000001,1.9978687265331443,3.757451677365887,0.997868726533223,0.0
1.9000000000000001,1.9979319879459423,3.7598894612635956,0.9979319879460105,0.0
1.9100000000000001,1.9979933638169787,3.762302032448103,0.997993363817038,0.0
1.92,1.9980529107974745,3.764689679298085,0.9980529107975258,0.0
1.93,1.998110683810482,3.7670526858512865,0.9981106838105263,0.0
1.94,1.998166736105098,3.769391331905603,0.9981667361051371,0.0
1.95,1.998221119308897,3.771705893116671,0.9982211193089309,0.0
1.96,1.9982738834786258,3.773996641092425,0.9982738834786559,0.0
1.97,1.99832507714926,3.776263843484563,0.9983250771492869,0.0
1.98,1.9983747473814402,3.778507764077142,0.9983747473814641,0.0
1.99,1.99842293980737,3.78072866287231,0.9984229398073917,0.0
2.0,1.9984696986752248,3.782926796173359,0.9984696986752443,0.0
2.0100000000000002,1.998515066892112,3.7851024166651603,0.9985150668921298,0.0
2.02,1.9985590860656517,3.787255773492062,0.998559086065668,0.0
2.0300000000000002,1.9986017965442082,3.789387112333414,0.9986017965442232,0.0
2.04,1.9986432374558267,3.7914966754767176,0.998643237455841,0.0
2.05,1.998683446745926,3.793584701888541,0.9986834467459395,0.0
2.06,1.998722461213771,3.7956514272832766,0.9987224612137838,0.0
2.07,1.9987603165477892,3.7976970841898035,0.9987603165478012,0.0
2.08,1.9987970473597523,3.7997219020161506,0.9987970473597638,0.0
2.09,1.9988326872178745,3.801726107112204,0.9988326872178858,0.0
2.1,1.9988672686788536,3.803709922830566,0.9988672686788646,0.0
2.11,1.9989008233188967,3.8056735695856085,0.9989008233189078,0.0
2.12,1.9989333817637673,3.8076172649107836,0.9989333817637778,0.0
2.13,1.9989649737178878,3.809541223514271,0.9989649737178896,0.0
2.14,1.9989956279924541,3.81144565733301,0.9989956279924561,0.0
2.15,1.9990253725328229,3.8133307755851815,0.9990253725328246,0.0
2.16,1.999054234444869,3.815196784821175,0.9990542344448707,0.0
2.17,1.9990822400206074,3.8170438889731306,0.9990822400206085,0.0
2.18,1.9991094147629827,3.8188722894030662,0.9991094147629836,0.0
2.19,1.999135783409896,3.8206821849496775,0.9991357834098972,0.0
2.2,1.9991613699574726,3.822473771973826,0.9991613699574737,0.0
2.21,1.9991861976826046,3.824247244402783,0.9991861976826053,0.0
2.22,1.9992102891647912,3.8260027937732533,0.9992102891647917,0.0
2.23,1.9992336663073027,3.827740609273251,0.9992336663073036,0.0
2.24,1.9992563503576861,3.8294608777828323,0.9992563503576868,0.0
2.25,1.9992783619276275,3.8311637839137496,0.9992783619276282,0.0
2.2600000000000002,1.9992997210122097,3.8328495100480593,0.9992997210122103,0.0
2.27,1.999320447008566,3.8345182363757027,0.9993204470085665,0.0
2.2800000000000002,1.9993405587339614,3.836170140931128,0.9993405587339619,0.0
2.29,1.999360074443314,3.8378053996289534,0.9993600744433145,0.0
2.3000000000000003,1.9993790118461765,3.839424186298719,0.9993790118461773,0.0
2.31,1.9993973881231966,3.8410266727187614,0.9993973881231972,0.0
2.32,1.9994152199420658,3.8426130286492377,0.9994152199420665,0.0
2.33,1.9994325234729857,3.844183421864321,0.9994325234729862,0.0
2.34,1.999449314403652,3.8457380181835954,0.9994493144036525,0.0
2.35,1.9994656079537858,3.8472769815027057,0.9994656079537865,0.0
2.36,1.999481418889216,3.84880047382323,0.9994814188892167,0.0
2.37,1.9994967615355297,3.8503086552818546,0.9994967615355306,0.0
2.38,1.9995116497913104,3.8518016841788585,0.9995116497913109,0.0
2.39,1.9995260971409639,3.8532797170059063,0.9995260971409646,0.0
2.4,1.999540116667164,3.8547429084732,0.9995401166671646,0.0
2.41,1.9995537210629064,3.856191411536014,0.999553721062907,0.0
2.42,1.9995669226432056,3.8576253774205957,0.9995669226432061,0.0
2.43,1.9995797333564296,3.8590449556494955,0.9995797333564304,0.0
2.44,1.9995921647952941,3.860450294066329,0.9995921647952949,0.0
2.45,1.9996042282075184,3.8618415388599643,0.9996042282075194,0.0
2.46,1.9996159345061624,3.863218834588205,0.999615934506163,0.0
2.47,1.9996272942796445,3.8645823242009283,0.9996272942796451,0.0
2.48,1.999638317801463,3.8659321490627327,0.9996383178014637,0.0
2.49,1.9996490150396167,3.867268448975109,0.9996490150396175,0.0
2.5,1.9996593956657436,3.8685913621981234,0.9996593956657442,0.0
2.5100000000000002,1.999669469063981,3.869901025471654,0.9996694690639817,0.0
2.52,1.999679244339561,3.871197574036179,0.9996792443395618,0.0
2.5300000000000002,1.9996887303271436,3.872481141653146,0.9996887303271444,0.0
2.54,1.9996979355988982,3.873751860624909,0.9996979355988992,0.0
2.5500000000000003,1.9997068684723436,3.875009861814281,0.9997068684723445,0.0
2.56,1.999715537017949,3.8762552746636834,0.9997155370179496,0.0
2.57,1.999723949066506,3.877488227213907,0.9997239490665069,0.0
2.58,1.9997321122162834,3.8787088461225254,0.9997321122162842,0.0
2.59,1.9997400338399585,3.8799172566819435,0.9997400338399594,0.0
2.6,1.9997477210913468,3.8811135828370817,0.9997477210913477,0.0
2.61,1.999755180911925,3.882297947202746,0.999755180911926,0.0
2.62,1.9997624200371615,3.8834704710806585,0.9997624200371623,0.0
2.63,1.999769445002652,3.884631274476172,0.9997694450026529,0.0
2.64,1.9997762621500772,3.885780476114666,0.9997762621500783,0.0
2.65,1.9997828776329751,3.8869181934576624,0.9997828776329764,0.0
2.66,1.9997892974223466,3.8880445427186356,0.9997892974223473,0.0
2.67,1.999795527312083,3.88915963887853,0.9997955273120841,0.0
2.68,1.9998015729242464,3.8902635957010205,0.9998015729242474,0.0
2.69,1.9998074397141756,3.891356525747494,0.9998074397141768,0.0
2.7,1.9998131329754503,3.892438540391762,0.9998131329754514,0.0
2.71,1.9998186578447006,3.893509749834537,0.9998186578447016,0.0
2.72,1.9998240193062753,3.8945702631176413,0.9998240193062765,0.0
2.73,1.9998292221967713,3.895620188137994,0.9998292221967725,0.0
2.74,1.9998342712094241,3.8966596316613407,0.9998342712094253,0.0
2.75,1.9998391708983696,3.8976886993357716,0.9998391708983707,0.0
2.7600000000000002,1.9998439256827787,3.89870749570502,0.9998439256827801,0.0
2.77,1.9998485398508683,3.8997161242215195,0.9998485398508696,0.0
2.7800000000000002,1.9998530175637892,3.9007146872592746,0.9998530175637905,0.0
2.79,1.9998573628594032,3.901703286126515,0.9998573628594046,0.0
2.8000000000000003,1.9998615796559445,3.902682021078144,0.9998615796559456,0.0
2.81,1.9998656717555696,3.903650991328003,0.9998656717555711,0.0
2.82,1.9998696428478082,3.9046102950609205,0.9998696428478098,0.0
2.83,1.9998734965129044,3.905560029444613,0.9998734965129058,0.0
2.84,1.9998772362250592,3.9065002906413606,0.9998772362250608,0.0
2.85,1.999880865355581,3.907431173819533,0.9998808653555827,0.0
2.86,1.9998843871759382,3.9083527731649403,0.9998843871759399,0.0
2.87,1.9998878048607203,3.909265181891986,0.9998878048607217,0.0
2.88,1.9998911214905126,3.910168492254698,0.9998911214905143,0.0
2.89,1.999894340054688,3.911062795557558,0.9998943400546895,0.0
2.9,1.9998974634541076,3.911948182166196,0.9998974634541092,0.0
2.91,1.9999004945037508,3.9128247415179214,0.9999004945037523,0.0
2.92,1.9999034359352572,3.913692562132105,0.9999034359352591,0.0
2.93,1.9999062903994043,3.9145517316203993,0.9999062903994062,0.0
2.94,1.9999090604684993,3.9154023366968485,0.9999090604685009,0.0
2.95,1.9999117486387068,3.9162444631878177,0.9999117486387087,0.0
2.96,1.9999143573323106,3.9170781960418006,0.9999143573323122,0.0
2.97,1.9999168888998957,3.9179036193391004,0.9999168888998974,0.0
2.98,1.9999193456224813,3.9187208163013603,0.9999193456224832,0.0
2.99,1.9999217297135785,3.919529869300972,0.9999217297135802,0.0
3.0,1.9999240433211902,3.920330859870356,0.9999240433211919,0.0

